Determination of dynamical ages of open clusters through the A$^+$ parameter -- I

The sedimentation level of blue straggler stars (BSS) has been shown to be a great tool to investigate the dynamical states of globular clusters (GCs). The area enclosed between the cumulative radial distributions of BSS and a reference population up to the half-mass radius of the clusters, $A^+_{\mathrm{rh}}$, is known to be a measure of the sedimentation of BSS in GCs. In this work, we calculate $A^+_{\mathrm{rh}}$ for 11 open clusters (OCs) using a combined list of main-sequence turn-off stars, sub-giant branch stars, and red-giant branch stars as reference population. The BSS, the reference populations, and the cluster members are identified using the proper motions and parallaxes from the Gaia DR2 data. In a subset of clusters, the BSS are confirmed cluster members on the basis of radial velocity information available in the literature. Using the Pearson and Spearman rank correlation coefficients, we find weak correlations between the estimated values of $A^+_{\mathrm{rh}}$ and other markers of dynamical ages of the clusters, i.e., the number of central relaxations a cluster has experienced since its formation, and the structural parameters of the clusters. Based on statistical tests, we find that these correlations are similar to the corresponding correlations among the less evolved GCs, albeit within large errors.

==> Determination of dynamical ages of open clusters through the A^+ parameter_arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
